A Multivariate Model for Representing Semantic Non-compositionality

Semantically non-compositional phrases constitute an intriguing research topic in Natural Language Processing. Semantic non-compositionality --the situation when the meaning of a phrase cannot be derived from the meaning of its components, is the main characteristic of such phrases, however, they bear other characteristics such as high statistical association and non-substitutability. In this work, we present a model for identifying non-compositional phrases that takes into account all of these characteristics. We show that the presented model remarkably outperforms the existing models of identifying non-compositional phrases that mostly focus only on one of these characteristics.

==> data/ch_noncomp/baseline/additivek_pies.csv <==
50	0.5
75	0.45333
100	0.43
125	0.384
150	0.36667
175	0.35429
200	0.345
225	0.33333
250	0.32
275	0.29818
300	0.29667
325	0.29538
350	0.29143
375	0.28267
400	0.2775
425	0.27294
450	0.26444
475	0.25474
500	0.248
525	0.24952
550	0.24909
575	0.24696
600	0.24667
625	0.2432
650	0.24
675	0.23556
700	0.23143
725	0.22759
750	0.224
775	0.22065
800	0.2175
825	0.21576
850	0.21765
875	0.21371
900	0.20889
925	0.20649
950	0.20526
975	0.20205


==> data/ch_noncomp/hybrid/hyb_normal_dist_k5_smooth/pk_dist_avg.csv <==
50	0.664
75	0.62933
100	0.566
125	0.5376
150	0.5
175	0.46743
200	0.429
225	0.38667
250	0.3552
275	0.33455
300	0.32733


==> data/ch_noncomp/hybrid/hyb_normal_dist_k5_smooth/pk_dist_smooth_avg.csv <==
50	0.628
75	0.624
100	0.564
125	0.5456
150	0.50933
175	0.488
200	0.455
225	0.41867
250	0.3968
275	0.37527
300	0.358


==> data/ch_noncomp/hybrid/hyb_normal_dist_k5_smooth/pk_error_avg.csv <==
50	0.616
75	0.52533
100	0.498
125	0.456
150	0.436
175	0.41257
200	0.414
225	0.40178
250	0.392
275	0.37818
300	0.36933


==> data/ch_noncomp/hybrid/hyb_normal_dist_k5_smooth/pk_mult_avg.csv <==
50	0.576
75	0.57067
100	0.554
125	0.5136
150	0.48933
175	0.464
200	0.438
225	0.41333
250	0.388
275	0.37455
300	0.36333


==> data/ch_statistical_idiosyn/FAR_J2/Hybrid/k_pies_H1.csv <==
50	0.87
75	0.89
100	0.87
125	0.836
150	0.806
175	0.77714
200	0.74
225	0.73333
250	0.728
275	0.69455
300	0.69
325	0.67692
350	0.66286
375	0.65333
400	0.64
425	0.62588
450	0.61778
475	0.60211
500	0.584
525	0.58286
550	0.56364
575	0.55304
600	0.545
625	0.5312
650	0.52308
675	0.50815
700	0.49571
725	0.48552
750	0.47467
775	0.46581
800	0.46
825	0.45576


==> data/ch_statistical_idiosyn/FAR_J2/Hybrid/k_pies_H3.csv <==
50	0.90
75	0.91
100	0.885
125	0.87
150	0.83
175	0.80571
200	0.795
225	0.77333
250	0.744
275	0.72727
300	0.72667
325	0.71077
350	0.68571
375	0.68267
400	0.665
425	0.65176
450	0.63556
475	0.62316
500	0.606
525	0.59048
550	0.58182
575	0.57391
600	0.56167
625	0.5408
650	0.52308
675	0.50815
700	0.49
725	0.48
750	0.472
775	0.46452
800	0.4575
825	0.45212


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_k/testIndex/21_90_12_100/k_pies_LLs12.csv <==
50	0.82
75	0.81333
100	0.77
125	0.736
150	0.74667
175	0.74286
200	0.705
225	0.69333
250	0.676
275	0.67636
300	0.66
325	0.64
350	0.63429
375	0.62667
400	0.6225
425	0.61176
450	0.60667
475	0.59579
500	0.582
525	0.56571
550	0.55455
575	0.53913
600	0.525
625	0.5168
650	0.50308
675	0.49333
700	0.48286
725	0.4731
750	0.47067
775	0.46194
800	0.45625
825	0.45576


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_k/testIndex/21_90_12_100/k_pies_LLs21.csv <==
50	0.78
75	0.8
100	0.79
125	0.744
150	0.72667
175	0.69714
200	0.71
225	0.68
250	0.68
275	0.66545
300	0.64
325	0.63077
350	0.62857
375	0.61867
400	0.6075
425	0.59529
450	0.58667
475	0.58105
500	0.578
525	0.56571
550	0.54909
575	0.53391
600	0.525
625	0.5216
650	0.51231
675	0.49778
700	0.49143
725	0.48138
750	0.47067
775	0.46065
800	0.455
825	0.45212


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_k/testIndex/k_pies_LLs12.csv <==
50	0.78
75	0.73333
100	0.73
125	0.728
150	0.74667
175	0.72571
200	0.715
225	0.69333
250	0.688
275	0.68364
300	0.67667
325	0.66769
350	0.64571
375	0.63733
400	0.6225
425	0.60471
450	0.59111
475	0.57263
500	0.56
525	0.55048
550	0.53636
575	0.52696
600	0.51167
625	0.5056
650	0.49538
675	0.48593
700	0.48143
725	0.47172
750	0.472


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_k/testIndex/k_pies_LLs21.csv <==
50	0.82
75	0.78667
100	0.78
125	0.776
150	0.77333
175	0.73714
200	0.73
225	0.71111
250	0.7
275	0.69818
300	0.68333
325	0.66769
350	0.65714
375	0.64267
400	0.6275
425	0.61176
450	0.60889
475	0.59579
500	0.588
525	0.57333
550	0.56182
575	0.54783
600	0.54167
625	0.528
650	0.51692
675	0.50963
700	0.49857
725	0.4869
750	0.47467


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_k/wnsynAndTestIndex/21_90_12_100/k_pies_LLs12.csv <==
50	0.8
75	0.8
100	0.72
125	0.72
150	0.72667
175	0.70286
200	0.68
225	0.66222
250	0.66
275	0.64727
300	0.62667
325	0.62154
350	0.61429
375	0.61067
400	0.6
425	0.59765
450	0.58
475	0.56211
500	0.548
525	0.53524
550	0.51636
575	0.50957
600	0.49
625	0.4848
650	0.46923
675	0.4637
700	0.45857
725	0.45103
750	0.45067


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_k/wnsynAndTestIndex/21_90_12_100/k_pies_LLs21.csv <==
50	0.78
75	0.81333
100	0.75
125	0.696
150	0.68
175	0.69143
200	0.67
225	0.66222
250	0.644
275	0.62909
300	0.62333
325	0.61231
350	0.60286
375	0.6
400	0.5825
425	0.57176
450	0.57333
475	0.56632
500	0.55
525	0.52952
550	0.51818
575	0.51652
600	0.50333
625	0.4896
650	0.48308
675	0.47259
700	0.45857
725	0.45103
750	0.448


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_k/wnsynAndTestIndex/k_pies_LLs12.csv <==
50	0.76
75	0.72
100	0.7
125	0.728
150	0.72667
175	0.69714
200	0.69
225	0.67111
250	0.664
275	0.66182
300	0.65667
325	0.64
350	0.62571
375	0.60533
400	0.5925
425	0.57412
450	0.56
475	0.54526
500	0.534
525	0.52571
550	0.50727
575	0.50087
600	0.48667
625	0.48
650	0.47231
675	0.46519
700	0.46143
725	0.45241
750	0.452


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_k/wnsynAndTestIndex/k_pies_LLs21.csv <==
50	0.78
75	0.76
100	0.76
125	0.76
150	0.72667
175	0.70286
200	0.69
225	0.68444
250	0.676
275	0.66182
300	0.65
325	0.64
350	0.62286
375	0.61333
400	0.6
425	0.59529
450	0.58222
475	0.56842
500	0.556
525	0.54286
550	0.53455
575	0.52174
600	0.50667
625	0.5024
650	0.48769
675	0.47704
700	0.46286
725	0.45517
750	0.44933


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_traintime/DEV/p_at_100/pat_12.csv <==
1	55
2	59
3	61
4	57
5	57
6	60
7	54
8	59
9	57
10	56
11	62
12	63
13	57
14	59
15	62


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_traintime/DEV/p_at_100/pat_21.csv <==
1	60
2	62
3	63
4	66
5	68
6	64
7	66
8	64
9	61
10	64
11	66
12	68
13	63
14	63
15	64


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_traintime/DEV/p_at_200/pat_12.csv <==
1	90
2	92
3	92
4	91
5	92
6	92
7	90
8	90
9	91
10	93
11	90
12	91
13	90
14	91
15	92


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_traintime/DEV/p_at_200/pat_21.csv <==
1	91
2	91
3	93
4	94
5	93
6	93
7	91
8	93
9	92
10	92
11	92
12	93
13	92
14	92
15	93


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_traintime/DEV/p_at_50/pat_12.csv <==
1	34
2	34
3	35
4	35
5	37
6	36
7	31
8	34
9	38
10	34
11	36
12	38
13	38
14	37
15	33


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_traintime/DEV/p_at_50/pat_21.csv <==
1	36
2	36
3	37
4	37
5	41
6	38
7	38
8	38
9	37
10	37
11	39
12	41
13	38
14	36
15	38


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_traintime/TEST/p_at_100/pat_12.csv <==
1	65
2	73
3	71
4	72
5	71
6	73
7	73
8	73
9	66
10	77
11	72
12	74
13	66
14	67
15	70


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_traintime/TEST/p_at_100/pat_21.csv <==
1	67
2	71
3	75
4	78
5	73
6	69
7	72
8	79
9	79
10	72
11	75
12	76
13	69
14	68
15	70


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_traintime/TEST/p_at_200/pat_12.csv <==
1	126
2	138
3	135
4	131
5	136
6	143
7	127
8	129
9	133
10	141
11	137
12	139
13	132
14	130
15	137


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_traintime/TEST/p_at_200/pat_21.csv <==
1	134
2	136
3	140
4	146
5	144
6	145
7	130
8	136
9	142
10	139
11	144
12	144
13	140
14	136
15	139


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_traintime/TEST/p_at_300/pat_12.csv <==
1	180
2	191
3	191
4	196
5	191
6	203
7	182
8	189
9	187
10	198
11	190
12	199
13	189
14	190
15	193


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_traintime/TEST/p_at_300/pat_21.csv <==
1	195
2	195
3	204
4	205
5	200
6	199
7	184
8	196
9	192
10	197
11	200
12	204
13	199
14	200
15	198


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_traintime/TEST/p_at_400/pat_12.csv <==
1	226
2	239
3	237
4	242
5	243
6	249
7	230
8	236
9	231
10	249
11	241
12	248
13	235
14	239
15	245


==> data/ch_statistical_idiosyn/FAR_J2/Loglinear/patk_vs_traintime/TEST/p_at_400/pat_21.csv <==
1	244
2	248
3	252
4	251
5	256
6	249
7	234
8	242
9	243
10	251
11	247
12	254
13	250
14	251
15	252


==> data/ch_statistical_idiosyn/FAR_J2/SDMA/test/D200/k_pies_m1.csv <==
50	0.96
75	0.93333
100	0.93
125	0.904
150	0.88667
175	0.88
200	0.855
225	0.84444
250	0.824
275	0.79273
300	0.77333
325	0.76615
350	0.75429
375	0.73867
400	0.72
425	0.69412
450	0.67333
475	0.65895
500	0.642
525	0.62095
550	0.6
575	0.58087
600	0.56667
625	0.5504
650	0.53538
675	0.52889
700	0.51286
725	0.49931
750	0.48667
775	0.47613
800	0.46875
825	0.45697


==> data/ch_statistical_idiosyn/FAR_J2/SDMA/test/D200/k_pies_m2.csv <==
50	0.84
75	0.8
100	0.79
125	0.8
150	0.81333
175	0.81714
200	0.825
225	0.82222
250	0.796
275	0.77818
300	0.75333
325	0.74462
350	0.72857
375	0.70667
400	0.6975
425	0.67765
450	0.65556
475	0.64
500	0.634
525	0.62286
550	0.60727
575	0.58957
600	0.57833
625	0.5584
650	0.54308
675	0.53037
700	0.52286
725	0.50759
750	0.49333
775	0.48129
800	0.46875
825	0.45818


==> data/ch_statistical_idiosyn/FAR_J2/SDMA/test/D200/k_pies_m3.csv <==
50	0.8
75	0.82667
100	0.82
125	0.808
150	0.80667
175	0.78857
200	0.795
225	0.79111
250	0.78
275	0.77455
300	0.76
325	0.74154
350	0.72857
375	0.712
400	0.695
425	0.68
450	0.66222
475	0.64632
500	0.638
525	0.62857
550	0.61455
575	0.6
600	0.57833
625	0.5632
650	0.54923
675	0.5363
700	0.52
725	0.50483
750	0.49333
775	0.48129
800	0.46875
825	0.45818


==> data/ch_statistical_idiosyn/FAR_J2/SDMA/test/D200/k_pies_m4.csv <==
50	0.62
75	0.6
100	0.6
125	0.576
150	0.57333
175	0.56571
200	0.545
225	0.56444
250	0.58
275	0.57818
300	0.57667
325	0.56923
350	0.57429
375	0.56
400	0.565
425	0.55059
450	0.56
475	0.55579
500	0.554
525	0.55048
550	0.54364
575	0.53565
600	0.52833
625	0.528
650	0.52
675	0.50815
700	0.50571
725	0.49793
750	0.48667
775	0.47742
800	0.4675
825	0.45818


==> data/ch_statistical_idiosyn/FAR_J2/SDMA/test/D200/ndcg_m1.csv <==
0.96399


==> data/ch_statistical_idiosyn/FAR_J2/SDMA/test/D200/ndcg_m2.csv <==
0.9465


==> data/ch_statistical_idiosyn/FAR_J2/SDMA/test/D200/ndcg_m3.csv <==
0.94438


==> data/ch_statistical_idiosyn/FAR_J2/SDMA/test/D200/ndcg_m4.csv <==
0.88341


==> data/ch_statistical_idiosyn/FAR_J2/WN/README.txt <==
these scores were calculated by calculateSynBasedProbs_v2 which is the fixed version of calculateSynBasedProbs. 

==> data/ch_statistical_idiosyn/FAR_J2/WN/k_pies_s12.csv <==
50	0.88
75	0.84
100	0.81
125	0.808
150	0.77333
175	0.73143
200	0.7
225	0.68889
250	0.672
275	0.65455
300	0.63667
325	0.63692
350	0.64
375	0.63467
400	0.62
425	0.60941
450	0.59333
475	0.58316
500	0.576
525	0.5581
550	0.54364
575	0.52696
600	0.50667
625	0.4896
650	0.47692
675	0.46667
700	0.45857
725	0.45103
750	0.44667


==> data/ch_statistical_idiosyn/FAR_J2/WN/k_pies_s21.csv <==
50	0.86
75	0.8
100	0.82
125	0.808
150	0.76667
175	0.77714
200	0.74
225	0.73333
250	0.716
275	0.70909
300	0.69667
325	0.68
350	0.68
375	0.65867
400	0.645
425	0.62824
450	0.61333
475	0.59789
500	0.588
525	0.57333
550	0.55636
575	0.53391
600	0.51333
625	0.5008
650	0.48615
675	0.47556
700	0.46857
725	0.45517
750	0.452


==> data/ch_statistical_idiosyn/FAR_J2/baselines/testIndex/k_pies_chi.csv <==
50	0.86
75	0.86667
100	0.81
125	0.824
150	0.80667
175	0.8
200	0.81
225	0.76889
250	0.76
275	0.71636
300	0.69667
325	0.68308
350	0.66857
375	0.664
400	0.66
425	0.64941
450	0.64222
475	0.63368
500	0.624
525	0.60952
550	0.59636
575	0.58783
600	0.57167
625	0.5584
650	0.54769
675	0.53481
700	0.52
725	0.50483
750	0.49733
775	0.48258
800	0.46875
825	0.45697


==> data/ch_statistical_idiosyn/FAR_J2/baselines/testIndex/k_pies_dice.csv <==
50	0.9
75	0.84
100	0.83
125	0.808
150	0.78667
175	0.76571
200	0.765
225	0.72
250	0.696
275	0.69455
300	0.69
325	0.67692
350	0.66857
375	0.65867
400	0.6475
425	0.64706
450	0.64
475	0.62947
500	0.626
525	0.60762
550	0.58909
575	0.57739
600	0.56667
625	0.5552
650	0.54
675	0.53333
700	0.52429
725	0.50897
750	0.49467
775	0.48129
800	0.47125
825	0.45818


==> data/ch_statistical_idiosyn/FAR_J2/baselines/testIndex/k_pies_llr.csv <==
50	0.74
75	0.74667
100	0.75
125	0.76
150	0.74667
175	0.73714
200	0.73
225	0.73333
250	0.72
275	0.72364
300	0.72
325	0.70769
350	0.69714
375	0.688
400	0.67
425	0.65882
450	0.64222
475	0.63368
500	0.62
525	0.60762
550	0.59636
575	0.58087
600	0.57333
625	0.5648
650	0.55077
675	0.53185
700	0.51857
725	0.50759
750	0.496
775	0.48387
800	0.46875
825	0.45697


==> data/ch_statistical_idiosyn/FAR_J2/baselines/testIndex/k_pies_npmi.csv <==
50	0.82
75	0.86667
100	0.86
125	0.856
150	0.82
175	0.8
200	0.775
225	0.75556
250	0.744
275	0.72364
300	0.70333
325	0.68615
350	0.66857
375	0.64533
400	0.635
425	0.62353
450	0.62
475	0.61053
500	0.604
525	0.59619
550	0.59091
575	0.57391
600	0.56333
625	0.5536
650	0.54308
675	0.53185
700	0.52
725	0.50759
750	0.49467
775	0.48
800	0.47
825	0.45818


==> data/ch_statistical_idiosyn/FAR_J2/baselines/testIndex/k_pies_pmi.csv <==
50	0.78
75	0.81333
100	0.81
125	0.816
150	0.78667
175	0.77143
200	0.755
225	0.73778
250	0.716
275	0.72
300	0.69667
325	0.67692
350	0.65143
375	0.63467
400	0.62
425	0.61412
450	0.60222
475	0.59158
500	0.588
525	0.58095
550	0.56909
575	0.55652
600	0.55333
625	0.5488
650	0.54
675	0.53037
700	0.51857
725	0.50759
750	0.49333
775	0.48
800	0.47
825	0.45818


==> data/ch_statistical_idiosyn/FAR_J2/baselines/testIndex/k_pies_t.csv <==
50	0.68
75	0.68
100	0.68
125	0.704
150	0.72
175	0.72
200	0.71
225	0.69333
250	0.696
275	0.69455
300	0.69
325	0.67692
350	0.68
375	0.68
400	0.67
425	0.65647
450	0.64222
475	0.62737
500	0.616
525	0.6
550	0.58727
575	0.57565
600	0.575
625	0.5632
650	0.54769
675	0.5363
700	0.52
725	0.50621
750	0.49467
775	0.48
800	0.46625
825	0.45455

